SafeFFI: Efficient Sanitization at the Boundary Between Safe and Unsafe Code in Rust and Mixed-Language Applications

Unsafe Rust code is necessary for interoperability with C/C++ libraries and implementing low-level data structures, but it can cause memory safety violations in otherwise memory-safe Rust programs. Sanitizers can catch such memory errors at runtime, but introduce many unnecessary checks even for memory accesses guaranteed safe by the Rust type system. We introduce SafeFFI, a system for optimizing memory safety instrumentation in Rust binaries such that checks occur at the boundary between unsafe and safe code, handing over the enforcement of memory safety from the sanitizer to the Rust type system. Unlike previous approaches, our design avoids expensive whole-program analysis and adds much less compile-time overhead (2.64x compared to over 8.83x). On a collection of popular Rust crates and known vulnerable Rust code, SafeFFI achieves superior performance compared to state-of-the-art systems, reducing sanitizer checks by up to 98%, while maintaining correctness and flagging all spatial and temporal memory safety violations.

==> data/check_elision_stats.csv <==
benchmark,safeffi-none: Number of HWASAN Checks,safeffi-none: Elided Checks,safeffi-none: Elided Checks Percent,safeffi-none: Added Cast Checks,safeffi-none: Added Stack Checks,safeffi-none: Added Heap Checks,safeffi-none: Total Savings,safeffi-tim-callgraph: Number of HWASAN Checks,safeffi-tim-callgraph: Elided Checks,safeffi-tim-callgraph: Elided Checks Percent,safeffi-tim-callgraph: Added Cast Checks,safeffi-tim-callgraph: Added Stack Checks,safeffi-tim-callgraph: Added Heap Checks,safeffi-tim-callgraph: Total Savings,rustsan: Number of HWASAN Checks,rustsan: Elided Checks,rustsan: Elided Checks Percent,rustsan: Added Cast Checks,rustsan: Added Stack Checks,rustsan: Added Heap Checks,rustsan: Total Savings,,,SANITY BENCHMARK,SANITY NUM CHECKS,Check Diff ASAN HWASAN,Abs Diff ASAN HWASAN
Stdlib,182923,173197,94.6830087,446,5085,0,91.65933207,182923,173197,94.6830087,446,5085,18523,81.53321343,183013,132493,72.39540361,-,-,-,0.723954036,-9.137809823,,TRUE,TRUE,0.00049201,-90
bat,492479,460013,93.40763769,1150,12561,0,90.62355958,492479,460013,93.40763769,1150,12561,69765,76.45747331,528632,364859,69.01946912,-,-,-,0.690194691,-7.438004193,,TRUE,TRUE,0.073410237,-36153
fd-find,294081,272693,92.72717381,690,8536,0,89.58994291,294081,272693,92.72717381,690,8536,37919,76.69587631,318537,212436,66.69115362,-,-,-,0.666911536,-10.00472269,,TRUE,TRUE,0.083160762,-24456
ripgrep,389881,360424,92.44461772,897,11761,0,89.19798605,389881,360424,92.44461772,897,11761,60142,73.77225359,423258,286985,67.80379816,-,-,-,0.678037982,-5.968455429,,TRUE,TRUE,0.085608173,-33377
tokio,88971,78054,87.72970968,597,4400,0,82.11327286,88971,78054,87.72970968,597,4400,12369,68.2109901,102096,61177,59.92105469,-,-,-,0.599210547,-8.289935404,,TRUE,TRUE,0.147519978,-13125
firecracker,68271,61766,90.47179622,134,3734,0,84.80614024,68271,61766,90.47179622,134,3734,13497,65.03639906,90116,48932,54.29890364,-,-,-,0.542989036,-10.73749542,,TRUE,TRUE,0.319974806,-21845
hyper,150280,135717,90.30942241,543,6495,0,85.62616449,150280,135717,90.30942241,543,6495,18419,73.36970987,151718,102325,67.4442057,-,-,-,0.674442057,-5.925504177,,TRUE,TRUE,0.009568805,-1438
wasmtime,1084685,1004625,92.6190553,1969,40667,0,88.68832887,1084685,1004625,92.6190553,1969,40667,153911,74.49886373,1093345,748757,68.48314119,-,-,-,0.684831412,-6.015722539,,TRUE,TRUE,0.007983885,-8660
uuid,1207,1164,96.43744822,2,86,0,89.14664457,1207,1164,96.43744822,2,86,108,80.1988401,1132,839,74.11660777,-,-,-,0.741166078,-6.082232326,,TRUE,TRUE,0.062137531,75
chrono,18286,17786,97.26566772,1,108,0,96.66958329,18286,17786,97.26566772,1,108,1741,87.1486383,18153,16261,89.57748031,-,-,-,0.895774803,2.428842004,,TRUE,TRUE,0.007273324,133
adler,193,181,93.78238342,0,7,0,90.15544041,193,181,93.78238342,0,7,17,81.34715026,245,105,42.85714286,-,-,-,0.428571429,-38.4900074,,TRUE,TRUE,0.269430052,-52
unicode-xid,93,87,93.5483871,0,1,0,92.47311828,93,87,93.5483871,0,1,2,90.32258065,201,89,44.27860697,-,-,-,0.44278607,-46.04397368,,TRUE,TRUE,1.161290323,-108
base64,649,543,83.66718028,0,9,0,82.28043143,649,543,83.66718028,0,9,65,72.26502311,697,573,82.20946915,-,-,-,0.822094692,9.944446041,,TRUE,TRUE,0.073959938,-48
image,241051,228579,94.82599118,433,4397,0,92.82226583,241051,228579,94.82599118,433,4397,35548,78.07517911,249539,185498,74.33627609,-,-,-,0.743362761,-3.738903018,,TRUE,TRUE,0.035212465,-8488
regex,214812,198236,92.28348509,359,5569,0,89.52386273,214812,198236,92.28348509,359,5569,27261,76.83323092,240281,153385,63.83567573,-,-,-,0.638356757,-12.99755519,,TRUE,TRUE,0.11856414,-25469
byteorder,4,4,100,0,0,0,100,4,4,100,0,0,0,100,267,112,41.94756554,-,-,-,0.419475655,-58.05243446,,TRUE,TRUE,65.75,-263
bytes,2473,2274,91.95309341,19,29,0,90.01213101,2473,2274,91.95309341,19,29,218,81.19692681,2512,1368,54.45859873,-,-,-,0.544585987,-26.73832808,,TRUE,TRUE,0.015770319,-39
json,10119,9681,95.67150904,6,105,0,94.5745627,10119,9681,95.67150904,6,105,2088,73.94011266,10729,7416,69.12107373,-,-,-,0.691210737,-4.819038934,,TRUE,TRUE,0.060282637,-610
syn-1.0.48,49678,46389,93.3793631,144,1164,0,90.74640686,49678,46389,93.3793631,144,1164,7125,76.40404203,49360,37572,76.11831442,-,-,-,0.761183144,-0.285727606,,TRUE,TRUE,0.006401224,318
rand,10106,9370,92.7171977,6,686,0,85.86978033,10106,9370,92.7171977,6,686,1165,74.34197506,23109,13410,58.02933922,-,-,-,0.580293392,-16.31263585,,TRUE,TRUE,1.286661389,-13003
crossbeam,3179,2840,89.33626927,17,103,0,85.56149733,3179,2840,89.33626927,17,103,490,70.14784523,4002,2348,58.67066467,-,-,-,0.586706647,-11.47718057,,TRUE,TRUE,0.258886442,-823
memchr,215707,201891,93.59501546,738,6567,0,90.20847724,215707,201891,93.59501546,738,6567,33424,74.71338436,237089,159255,67.17097799,-,-,-,0.67170978,-7.542406372,,TRUE,TRUE,0.099125202,-21382
hashbrown,150,133,88.66666667,0,7,0,84,150,133,88.66666667,0,7,19,71.33333333,285,155,54.38596491,-,-,-,0.543859649,-16.94736842,,TRUE,TRUE,0.9,-135
smallvec,51,49,96.07843137,0,1,0,94.11764706,51,49,96.07843137,0,1,0,94.11764706,135,27,20,-,-,-,0.2,-74.11764706,,TRUE,TRUE,1.647058824,-84
ryu,837,760,90.8004779,0,15,0,89.0083632,837,760,90.8004779,0,15,0,89.0083632,1208,417,34.51986755,-,-,-,0.345198676,-54.48849565,,TRUE,TRUE,0.443249701,-371
semver,3251,3106,95.5398339,2,31,0,94.52476161,3251,3106,95.5398339,2,31,343,83.9741618,3229,2457,76.09166925,-,-,-,0.760916693,-7.882492549,,TRUE,TRUE,0.006767149,22
strsim,4805,4430,92.19562955,7,103,0,89.90634755,4805,4430,92.19562955,7,103,608,77.2528616,5589,3570,63.87546967,-,-,-,0.638754697,-13.37739193,,TRUE,TRUE,0.163163372,-784
indexmap,243,191,78.60082305,0,4,0,76.95473251,243,191,78.60082305,0,4,46,58.02469136,332,80,24.09638554,-,-,-,0.240963855,-33.92830582,,TRUE,TRUE,0.366255144,-89
num-integer,2926,2888,98.7012987,0,9,0,98.39371155,2926,2888,98.7012987,0,9,64,96.20642515,3028,2845,93.95640687,-,-,-,0.939564069,-2.250018285,,TRUE,TRUE,0.034859877,-102
url,25365,24154,95.22570471,12,264,0,94.13759117,25365,24154,95.22570471,12,264,3414,80.67809974,26076,19198,73.6232551,-,-,-,0.736232551,-7.054844643,,TRUE,TRUE,0.028030751,-711


==> data/compilation_stats.csv <==
benchmark,baseline_compile_time_s,baseline_memory_mb,hwasan_compile_time_s,hwasan_memory_mb,hwasan_compile_time_overhead,hwasan_memory_overhead,safeffi-none_compile_time_s,safeffi-none_memory_mb,safeffi-none_compile_time_overhead,safeffi-none_memory_overhead,safeffi-tim-callgraph_compile_time_s,safeffi-tim-callgraph_memory_mb,safeffi-tim-callgraph_compile_time_overhead,safeffi-tim-callgraph_memory_overhead,rustsan-baseline_compile_time_s,rustsan-baseline_memory_mb,rustsan-asan_compile_time_s,rustsan-asan_memory_mb,rustsan-asan_compile_time_overhead,rustsan-asan_memory_overhead,rustsan_compile_time_s,rustsan_memory_mb,rustsan_compile_time_overhead,rustsan_memory_overhead,,SANITY BENCHMARK
bat,45.32,584.265625,86.06,765.296875,1.898940865,1.309844088,147.97,728.765625,3.265004413,1.247319017,175.12,739.25,3.86407767,1.265263552,20.9,916.296875,20.64,1082.578125,0.9875598086,1.181470934,364.38,21587.65234,17.43444976,23.55967038,,TRUE
fd-find,44.78,612.484375,78.29,824.1875,1.748325145,1.345646573,135.24,815.671875,3.020098258,1.331743157,157.19,794.296875,3.510272443,1.296844307,23.36,897.6875,23.02,1084.273438,0.9854452055,1.207851772,262.19,15351.92969,11.22388699,17.10164137,,TRUE
ripgrep,40.52,584.3125,77.25,783.265625,1.906465943,1.340490962,135.61,795.09375,3.346742349,1.360733768,170.57,794.125,4.20952616,1.359075837,20.49,897.5859375,19.06,1079.953125,0.9302098585,1.203175183,321.48,18875.07812,15.68960469,21.02871417,,TRUE
tokio,29.21,597.65625,45.94,769.59375,1.572749059,1.287686275,49.75,755.46875,1.703183841,1.264052288,69.33,670.984375,2.373502225,1.12269281,19.86,900.3789062,19.34,1074.25,0.973816717,1.193108804,134.95,7060.597656,6.795065458,7.841807052,,TRUE
firecracker-0.23.0,27.68,588.6875,47.35,770.5625,1.710621387,1.308949995,49.79,780.53125,1.798771676,1.325883852,69.06,756.28125,2.494942197,1.284690519,19.85,902.9179687,16.94,1020.746094,0.8534005038,1.130497043,132.92,7657.570312,6.696221662,8.480914743,,TRUE
hyper,38.07,612.46875,62,760.859375,1.628578934,1.24228277,67.65,724.296875,1.776989756,1.182585846,92.96,656.828125,2.441817704,1.072427165,22.36,894.4726563,22.21,1081.273438,0.9932915921,1.208839007,156.97,8495.414062,7.020125224,9.497678887,,TRUE
wasmtime,104.99,1012.59375,147.53,1775.453125,1.405181446,1.753371601,170.66,1706.640625,1.625488142,1.685414931,335.2,1051.375,3.192685018,1.038298923,28.15,902.4648438,28.71,1507.757812,1.019893428,1.670710857,1211.3,53271.0625,43.03019538,59.02840744,,TRUE
syn-1.0.48,25.79,616.9375,41.96,760.5625,1.626987204,1.232803161,45.48,742.25,1.763474215,1.203120251,60.34,665.40625,2.339666537,1.078563469,16.38,904.296875,16.59,1036.832031,1.012820513,1.146561555,108.22,6133.597656,6.606837607,6.782725702,,TRUE
rand,22.97,618.515625,44.63,767.359375,1.94296909,1.24064671,47.58,748.296875,2.071397475,1.209826955,60.09,664.421875,2.616020897,1.074220033,15.98,913.296875,15.1,1081.542969,0.944931164,1.184218405,91.6,4776.492187,5.732165207,5.22994474,,TRUE
chrono,22.71,589.921875,37.07,778,1.632320564,1.3188187,39.27,753.28125,1.729194188,1.276916965,51.54,657.25,2.269484808,1.114130579,15.93,893.71875,15.35,1083.597656,0.9635907094,1.212459352,89.97,4789.824219,5.647834275,5.359431274,,TRUE
crossbeam-0.8.0,20.75,615.671875,34.18,760.25,1.647228916,1.234829835,37.14,758.5625,1.789879518,1.232088927,48.24,656.96875,2.324819277,1.067076111,14.42,908.0585938,15.08,1084.285156,1.045769764,1.194069594,85.73,4465.007813,5.945214979,4.917092182,,TRUE
base64,20.4,583.890625,33.42,788.375,1.638235294,1.350210067,36.18,724.71875,1.773529412,1.241189221,48.17,666.921875,2.36127451,1.142203431,14.19,907.5429687,14.95,1078.273437,1.053558844,1.188123841,83.14,4390.289063,5.859055673,4.83755504,,TRUE
regex-1.4.2,33.46,611.59375,65.28,1057.15625,1.950986252,1.728526902,120.88,1045.296875,3.612671847,1.709135966,137.78,1041.0625,4.11775254,1.702212457,18.19,906.9765625,17.25,1089.902344,0.9483232545,1.20168744,201.54,11921.32422,11.07971413,13.14402677,,TRUE
memchr-2.3.4,33.31,613.21875,58.13,751.484375,1.745121585,1.225475208,62.9,726.15625,1.888321825,1.184171635,87.95,657.875,2.640348244,1.072822708,18.78,896.2070313,19.09,1043.164063,1.016506922,1.163976655,199.95,11434.375,10.64696486,12.75863121,,TRUE
hashbrown-0.9.1,20.5,617,33.68,761.171875,1.642926829,1.233665924,35.7,751.546875,1.741463415,1.218066248,47.66,658.6875,2.324878049,1.06756483,14.6,898.6796875,15.04,1079.78125,1.030136986,1.20151959,84.32,4375.480469,5.775342466,4.868787544,,TRUE
smallvec-1.5.0,20.39,616.171875,33.31,759.96875,1.633643943,1.233371371,35.91,741.359375,1.76115743,1.203169773,47.08,661.328125,2.308974988,1.073285153,14.62,911.4921875,15.1,1088.734375,1.032831737,1.194452777,84.21,4370.605469,5.759917921,4.795000471,,TRUE
ryu,20.44,596.109375,33.72,767.765625,1.649706458,1.287960997,36.19,720.484375,1.770547945,1.208644596,47.31,669.21875,2.314579256,1.12264423,14.29,900.7382813,15.06,1083.960937,1.053883835,1.203413866,84.81,4399.382813,5.934919524,4.884196558,,TRUE
semver,20.55,606.828125,34.22,744.640625,1.665206813,1.22710302,36.74,736.703125,1.78783455,1.21402271,47.76,667.859375,2.324087591,1.100574195,14.54,906.1679687,15,1040.511719,1.031636864,1.148254799,84.2,4455.515625,5.790921596,4.916876097,,TRUE
strsim,20.56,610.046875,34.42,783.203125,1.674124514,1.283840893,37.06,742.546875,1.802529183,1.217196424,48.37,655.453125,2.352626459,1.074430756,14.49,908.7460938,14.98,1037.605469,1.033816425,1.141799096,85.7,4496.195312,5.914423741,4.947691488,,TRUE
bytes,20.66,616,33.84,745.578125,1.637947725,1.210354099,36.7,747.609375,1.776379477,1.213651583,48.07,658.9375,2.326718296,1.069703734,14.67,898.484375,14.88,1085.769531,1.014314928,1.208445646,85.31,4444.195313,5.815269257,4.94632454,,TRUE
indexmap-1.6.0,20.76,616.828125,33.66,757.1875,1.621387283,1.227550219,35.96,750.984375,1.732177264,1.217493731,47.44,657.390625,2.285163776,1.06575981,14.67,911.7734375,14.97,1081.273438,1.020449898,1.185901446,84.36,4377.769531,5.750511247,4.801378666,,TRUE
byteorder,20.4,616.65625,33.15,778.46875,1.625,1.262403081,36.02,725.078125,1.765686275,1.175822227,47.71,654.453125,2.33872549,1.061293265,14.41,906.1992188,15.08,1081.285156,1.046495489,1.193209102,84.43,4373.542969,5.859125607,4.826248885,,TRUE
num-integer,21.39,616.984375,34.88,756.984375,1.630668537,1.226910122,37.26,719.984375,1.741935484,1.166941019,49.16,654.796875,2.29827022,1.061285993,14.94,907.2773437,14.98,1045.269531,1.002677376,1.152094824,83.82,4427.773438,5.610441767,4.880286572,,TRUE
url-2.2.0,23.91,591.21875,41.2,735.328125,1.723128398,1.24374967,43.89,739.640625,1.835633626,1.251043924,56.49,659.359375,2.362609787,1.115254506,15.67,907.296875,15.69,1082.773437,1.001276324,1.193405893,97.39,5089.988281,6.215060625,5.610058209,,TRUE
uuid,20.64,591.8125,34.19,738.296875,1.656492248,1.247518217,36.18,749.796875,1.752906977,1.266950048,47.75,656.875,2.313468992,1.109937691,14.59,908.7929687,15.07,1064.570312,1.032899246,1.171411255,85.82,4404.742187,5.882111035,4.846804871,,TRUE
unicode-xid-0.2.1,20.24,611.3125,33.03,743.078125,1.631916996,1.215545445,36.32,774.828125,1.794466403,1.267482875,47.18,659.125,2.331027668,1.078212862,14.3,909.6640625,14.98,1040.765625,1.047552448,1.144120855,84,4372.917969,5.874125874,4.807178989,,TRUE

==> data/correctness.csv <==
ID,INTERCEPT,HWASAN,SafeFFI,ASAN,RustSan,ERASan
CVE-2017-1000430,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2018-20991,FALSE,FULL,FULL,FULL,FULL,FULL
CVE-2018-21000,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2019-15551,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2019-16140,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2019-16882,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2019-25009,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2020-25574,TRUE,FULL,FULLSTAR,FULL,HALF,FULL
CVE-2020-25791,TRUE,FULL,FULL,EMPTY,EMPTY,EMPTY
CVE-2020-25792,TRUE,FULL,FULL,EMPTY,EMPTY,EMPTY
CVE-2020-25795,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2020-35858,FALSE,FULL,FULL,FULL,FULL,FULL
CVE-2020-35860,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2020-35861,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2020-35891,FALSE,FULL,FULLSTAR,FULL,FULL,EMPTY
CVE-2020-35892,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2020-35893,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2020-35906,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2020-36434,FALSE,FULL,FULL,FULL,HALF,EMPTY
CVE-2020-36464,FALSE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2020-36465,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2021-25900,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2021-26954,TRUE,FULL,FULLSTAR,FULL,FULL,EMPTY
CVE-2021-28028,TRUE,FULL,FULLSTAR,FULL,FULL,EMPTY
CVE-2021-28031,TRUE,FULL,FULL,FULL,FULL,FULL
CVE-2021-29933,TRUE,FULL,FULLSTAR,FULL,FULL,EMPTY
CVE-2021-30455,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
CVE-2021-30457,FALSE,FULL,FULLSTAR,FULL,FULL,HALF
CVE-2021-45694,FALSE,FULL,FULLSTAR,FULL,FULL,EMPTY
CVE-2021-45713,FALSE,FULL,FULLSTAR,FULL,HALF,EMPTY
CVE-2021-45720,FALSE,FULL,FULLSTAR,FULL,FULL,EMPTY
RUSTSEC-2020-0061,FALSE,EMPTY,HALF,EMPTY,EMPTY,EMPTY
RUSTSEC-2020-0091,FALSE,FULL,FULLSTAR,EMPTY,EMPTY,EMPTY
RUSTSEC-2020-0097,FALSE,FULL,FULLSTAR,FULL,HALF,EMPTY
RUSTSEC-2020-0167,TRUE,FULL,FULL,FULL,FULL,FULL
RUSTSEC-2021-0003,TRUE,FULL,FULL,FULL,FULL,FULL
RUSTSEC-2021-0031,FALSE,FULL,FULLSTAR,FULL,FULL,FULL
RUSTSEC-2021-0033,TRUE,FULL,FULLSTAR,FULL,FULL,FULL
RUSTSEC-2021-0039,TRUE,FULL,FULLSTAR,FULL,EMPTY,FULL
RUSTSEC-2021-0047,TRUE,EMPTY,EMPTY,EMPTY,EMPTY,HALF
RUSTSEC-2021-0048,TRUE,FULL,FULL,FULL,FULL,FULL
RUSTSEC-2021-0049,TRUE,FULL,FULL,FULL,FULL,EMPTY
RUSTSEC-2021-0053,TRUE,FULL,FULL,FULL,FULL,FULL
RUSTSEC-2022-0070,TRUE,FULL,FULL,FULL,FULL,EMPTY
RUSTSEC-2022-0078,TRUE,FULL,FULL,FULL,FULL,FULL
RUSTSEC-2023-0005,TRUE,FULL,FULLSTAR,FULL,FULL,FULL

==> data/runtime_stats.csv <==
RustSan Overhead,ERASan-rawptr Overhead,ERASan Overhead,Competitor Benchmarks,benchmark,baseline_runtime(ns),hwasan_runtime(ns),hwasan_overhead,safeffi-none_runtime(ns),safeffi-none_overhead,safeffi-tim-callgraph_runtime(ns),safeffi-tim-callgraph_overhead
3,1.8,1.47,uuid,uuid,881.02,2971.081884,3.372329799,1672.368256,1.89822345,1773.875454,2.013439308
1.2,,,chrono,chrono,1726.16,5907.162312,3.422136451,3334.942023,1.93199815,3887.041684,2.251840449
1,,,adler,adler,451.26,1355.078064,3.002904667,908.2654152,2.012750798,978.1616818,2.167643591
1.1,3.54,1.46,unicode,unicode-xid-0.2.1,582395.34,2174480.815,3.733685121,1040785.829,1.787077879,1272424.818,2.184812843
1.2,3.75,2.96,base64,base64,601374.01,850484.0493,1.414234791,1125646.779,1.871791526,1101457.269,1.831567789
1.3,5.49,4.06,regex,regex-1.4.2,6430.567712,17775.93597,2.764287194,16115.68027,2.506105368,21308.57774,3.313638655
1,1.55,1.15,byteorder,byteorder,1333940,5862755.801,4.3950623,3718188.168,2.78736983,3692403.954,2.768040486
1.5,1.79,1.53,bytes,bytes,1941.19,5937.899027,3.05889402,4000.185788,2.06068583,4151.328403,2.138546575
1.8,,,json,json,14969.95,52221.33047,3.488411403,36465.89236,2.435940133,51884.96509,3.465942024
,1.36,1.04,rand,rand,11795.64,30240.40105,2.563693222,17609.76878,1.492904965,19715.29487,1.67140534
,1.02,1,crossbeam,crossbeam-0.8.0,267.6,1428.948764,5.339808032,773.8084164,2.891628098,809.451559,3.024822194
,1.32,1.21,itoa,itoa-0.4.6,165.65,458.7376908,2.769305708,348.8007627,2.105638935,370.1462795,2.234497459
,3.81,1.66,hashbrown,hashbrown-0.9.1,142265.2,415298.9361,2.919188532,294869.4495,2.072674502,444420.9625,3.123890924
,5.01,4.55,smallvec,smallvec-1.5.0,606.39,2198.808853,3.626090642,1520.492333,2.507468083,1819.02093,2.99977634
,2.24,1.46,ryu,ryu,264.85,699.5961133,2.641434309,513.5411064,1.938954593,590.9425233,2.231195722
,4.97,3.53,semver,erasan_semver,1225.26,3423.802489,2.794349675,2527.687478,2.062981935,2881.671983,2.35188776
,1.97,1.34,strsim,erasan_strsim-rs,70290.11,195838.2355,2.786142288,123452.5081,1.756328392,142250.2783,2.023759634
,4.21,2.44,indexmap,indexmap-1.6.0,1591940,4860059.095,3.052907175,3338336.49,2.097018004,4294932.232,2.697915636
,1.84,1.01,num-integer,num-integer,15029.28,65263.39466,4.34241606,34787.81262,2.314668996,52018.32379,3.461131708
,4.32,3.22,url,url-2.2.0,9972,29877,2.996089049,18001,1.805154432,21394,2.14540714


==> requirements.txt <==
aiodns==3.2.0
aiohappyeyeballs==2.4.4
aiohttp==3.10.5
aiosignal==1.4.0
annotated-types==0.7.0
anyio==3.7.1
anywidget==0.9.13
appdirs==1.4.4
archspec==0.2.4
argcomplete==3.6.2
argon2-cffi==23.1.0
argon2-cffi-bindings==21.2.0
arrow==1.2.3
astor==0.8.1
asttokens==2.4.1
async-lru==2.0.4
attrs==24.2.0
babel==2.17.0
backcall==0.1.0
backoff==2.2.1
Beaker==1.12.1
beautifulsoup4==4.13.4
bleach==6.2.0
blivet==3.11.0
blivet-gui==2.6.0
blosc2==2.5.1
boltons==24.0.0
boto3==1.40.8
botocore==1.40.8
Bottleneck==1.3.7
Brlapi==0.8.5
Brotli==1.1.0
cachetools==5.4.0
certifi==2025.1.31
cffi==1.17.0
chardet==5.2.0
charset-normalizer==3.4.1
click==8.1.7
comm==0.2.2
conda==24.9.1
conda-libmamba-solver==23.11.1
conda-package-handling==2.3.0
conda_package_streaming==0.10.0
contourpy==1.3.1
crypt_r==3.13.1
cryptography==43.0.0
cupshelpers==1.0
cycler==0.12.1
dasbus==1.7
dateutils==0.6.12
dbus-python==1.3.2
decorator==5.1.1
defusedxml==0.7.1
distro==1.9.0
dnf==4.23.0
duckdb==1.2.0
eduvpn_client==4.5.1
eduvpn_common==3.0.0
entrypoints==0.4
et_xmlfile==1.1.0
evdev==1.9.1
executing==2.2.0
fastjsonschema==2.19.1
fedora-third-party==0.10
file-magic==0.4.0
fonttools==4.56.0
fqdn==1.5.1
fros==1.1
frozendict==2.4.4
frozenlist==1.5.0
fsspec==2025.3.2
gcsfs==2025.3.2
gitdb==4.0.10
GitPython==3.1.45
google-api-core==2.11.1
google-auth==2.40.3
google-auth-oauthlib==0.8.0
google-cloud-core==2.3.3
google-cloud-storage==2.14.0
google-crc32c==1.7.1
google-resumable-media==2.7.2
googleapis-common-protos==1.63.0
gpg==1.23.2
greenlet==3.1.1
grpcio==1.48.4
grpcio-status==1.48.4
gw_dsl_parser==0.1.49.1
h11==0.14.0
Hash_Extender @ file:///home/tim/MyProjects/cscg/Length_Extender
html5lib==1.1
httpcore==1.0.5
httpx==0.27.0
humanize==4.9.0
idna==3.10
importlib_metadata==8.2.0
importlib_resources==6.5.2
ipykernel==6.29.3
ipylab==1.0.0
ipython==8.26.0
ipywidgets==8.1.5
iso639==0.1.4
isoduration==20.11.0
jaraco.classes==3.4.0
jaraco.context==6.0.1
jaraco.functools==4.0.2
jdcal==1.4.1
jedi==0.19.1
jeepney==0.8.0
Jinja2==3.1.6
jmespath==1.0.1
json5==0.9.25
jsonpatch==1.33
jsonpointer==2.4
jsonschema==4.19.1
jsonschema-specifications==2023.11.2
jupyter-events==0.10.0
jupyter-lsp==2.2.5
jupyter_client==8.6.1
jupyter_core==5.7.2
jupyter_server==2.14.2
jupyter_server_terminals==0.5.3
jupyterlab==4.4.0
jupyterlab_pygments==0.3.0
jupyterlab_server==2.27.3
jupyterlab_widgets==3.0.13
kanaries_track==0.0.5
keyring==25.6.0
kiwisolver==1.4.8
langtable==0.0.69
libcomps==0.1.21
libdnf==0.74.0
libmambapy==1.5.8
libvirt-python==10.6.0
lmdb==1.6.2
louis==3.33.0
lxml==5.3.2
Mako==1.2.3
Markdown==3.7
MarkupSafe==2.1.5
matplotlib==3.6.0
matplotlib-inline==0.1.7
menuinst==2.0.0
meson==1.5.2
mistune==2.0.4
monotonic==1.6
more-itertools==10.1.0
msgpack==1.0.6
multidict==6.0.5
nbclient==0.10.0
nbconvert==7.16.4
nbformat==5.9.2
ndindex==1.7
nest_asyncio==1.6.0
netifaces==0.11.0
nftables==0.1
notebook==7.4.0
notebook_shim==0.2.4
numexpr==2.8.5
numpy==1.26.4
oauthlib==3.2.2
odfpy==1.4.1
olefile==0.47
openpyxl==3.1.2
packaging==24.2
pandas==2.2.1
pandocfilters==1.5.1
parso==0.8.4
Paste==3.10.1
perf==0.1
pexpect==4.9.0
pickleshare==0.7.5
pid==2.2.3
pillow==11.0.0
platformdirs==4.2.2
pluggy==1.5.0
ply==3.11
pooch==1.8.2
productmd==1.45
prometheus_client==0.21.0
prompt_toolkit==3.0.41
protobuf==3.19.6
psutil==5.9.8
psycopg2==2.9.9
psygnal==0.12.0
ptyprocess==0.7.0
pure_eval==0.2.3
pwquality==1.4.5
py-cpuinfo==9.0.0
pyarrow==16.1.0
pyasn1==0.6.0
pyasn1_modules==0.4.0
pycairo==1.25.1
pycares==4.10.0
pycosat==0.6.6
pycparser==2.20
pycrypto==2.6.1
pycups==2.0.4
pycurl==7.45.3
pydantic==2.10.6
pydantic_core==2.27.2
pyenchant==3.2.2
Pygments==2.18.0
PyGObject==3.48.2
pygwalker==0.4.9.13
pyinotify==0.9.6
pykickstart==3.58
PyMySQL==1.1.1
pyOpenSSL==24.2.1
pyparsing==3.2.1
pyparted==3.13.0
PyQt5==5.15.11
PyQt5_sip==12.15.0
PySocks==1.7.1
python-augeas==1.1.0
python-dateutil==2.8.2
python-json-logger==2.0.4
python-linux-procfs==0.7.3
python-meh==0.52
python-pam==2.0.2
pytz==2025.2
pyudev==0.24.3
pyxdg==0.27
PyYAML==6.0.1
pyynl @ file:///builddir/build/BUILD/kernel-6.15.9-build/kernel-6.15.9/linux-6.15.9-101.fc41.x86_64/tools/net/ynl
pyzmq==25.1.2
QtPy==2.4.1
quickjs==1.19.4
rapidfuzz==3.5.2
referencing==0.36.2
regex==2024.11.6
requests==2.32.4
requests-file==2.0.0
requests-ftp==0.3.1
requests-oauthlib==1.3.1
rfc3339_validator==0.1.4
rfc3986_validator==0.1.1
rpds-py==0.19.1
rpm==4.20.1
rsa==4.9
ruamel.yaml==0.18.14
ruamel.yaml.clib==0.2.12
s3transfer==0.13.1
SciPy==1.11.3
seaborn==0.13.2
SecretStorage==3.3.3
segment-analytics-python==2.2.3
selinux @ file:///builddir/build/BUILD/libselinux-3.7-build/libselinux-3.7/src
Send2Trash==1.8.2
sepolicy @ file:///builddir/build/BUILD/policycoreutils-3.7-build/selinux-3.7/python/sepolicy
setools==4.5.1
setuptools==69.2.0
shtab==1.7.1
simpleaudio==1.0.4
simpleline==1.9.0
six==1.16.0
smmap==5.0.0
sniffio==1.3.1
sos==4.9.1
soupsieve==2.7
SQLAlchemy==2.0.42
sqlglot==26.6.0
stack_data==0.6.3
systemd-python==235
tables==3.10.1
tabulate==0.9.0
Tempita==0.5.2
termcolor==2.3.0
terminado==0.18.0
tikzplotlib==0.10.1
tinycss2==1.3.0
tornado==6.3.3
tqdm==4.67.1
traitlets==5.14.3
typing_extensions==4.12.2
unidiff==0.7.5
uri_template==1.2.0
urllib3==2.3.0
wasmtime==30.0.0
wcwidth==0.2.13
webcolors==1.13
webencodings==0.5.1
websocket-client==1.7.0
widgetsnbextension==4.0.13
xarray==2024.10.0
xdot==1.1
xkbregistry==0.3
xlrd==2.0.1
XlsxWriter==3.2.3
yarl==1.9.4
zipp==3.20.0
zstandard==0.23.0

